No Period Change in Two Long-Period AM CVn Binaries

Ultracompact binary systems, consisting of two compact objects in an orbit $\lesssim 0.5 R_\odot$, should exhibit measurable rates of orbital period change ($\dot{P} \neq 0$) due to the emission of gravitational waves (GWs). Measurements of \pdot\ have so far been limited to the shortest-period ultracompact binaries ($\lesssim 20$\,min). Among the AM\,CVn-type subclass, several works have proposed the presence of extra angular momentum loss beyond GW emission, with magnetic braking being a widely discussed mechanism. If present, this magnetic braking would dominate the angular momentum loss of AM\,CVn-type binaries with orbital periods $\gtrsim 30$\,min. In this work, we present a long-term eclipse timing study of two AM\,CVn-type binaries, YZ\,LMi and Gaia14aae, with respective orbital periods of 28.3\,min and 49.7\,min and continuous observations since 2006 and 2015. Both systems show $\dot{P}$ consistent with zero within $2\sigma$. Their $3\sigma$ upper limits are $1.1 \times 10^{-13}\,{\rm s \, s}^{-1}$ and $9.7 \times 10^{-14}\,{\rm s \, s}^{-1}$ respectively. These non-detections are most simply explained by a scenario in which secular angular momentum loss is not substantially stronger than GW emission at all orbital periods, but is combined with deviations from the secular $\dot{P}$ whose timescales span decades but whose amplitude is $\lesssim 10^{-13}\,{\rm s \, s}^{-1}$. %, orders of magnitude smaller than the eclipse timing variations seen in hydrogen-dominated cataclysmic variables. Our non-detections of $\dot{P}$ represent a limit on the strength of any enhanced angular momentum loss beyond pure GW emission.

==> table3.dat <==
u' 53795.945516 0.000092 
g' 53795.945497 0.000085 
r' 53795.945491 0.000095 
u' 53795.965177 0.000101 
u' 53795.984832 0.000107 
g' 53795.965156 0.000070 
g' 53795.984832 0.000061 
r' 53795.965154 0.000078 
r' 53795.984829 0.000074 
u' 53796.004502 0.000069 
u' 53796.024160 0.000073 
u' 53796.043821 0.000096 
u' 53796.063470 0.000080 
u' 53796.083132 0.000065 
u' 53796.102799 0.000084 
g' 53796.004489 0.000054 
g' 53796.024159 0.000049 
g' 53796.043819 0.000076 
g' 53796.063472 0.000067 
g' 53796.083135 0.000051 
g' 53796.102788 0.000072 
r' 53796.004476 0.000061 
r' 53796.024168 0.000057 
r' 53796.043810 0.000082 
r' 53796.063450 0.000081 
r' 53796.083135 0.000058 
r' 53796.102795 0.000083 
u' 53796.122455 0.000069 
u' 53796.142128 0.000066 
u' 53796.161770 0.000071 
u' 53796.181421 0.000079 
u' 53796.201115 0.000106 
g' 53796.122447 0.000057 
g' 53796.142116 0.000045 
g' 53796.161781 0.000052 
g' 53796.181427 0.000061 
g' 53796.201102 0.000065 
r' 53796.122430 0.000067 
r' 53796.142120 0.000056 
r' 53796.161757 0.000066 
r' 53796.181406 0.000073 
r' 53796.201094 0.000076 
u' 53796.849935 0.000071 
g' 53796.849924 0.000036 
r' 53796.849932 0.000050 
u' 53796.869596 0.000072 
g' 53796.869583 0.000031 
r' 53796.869590 0.000051 
u' 53796.889238 0.000055 
u' 53796.908920 0.000066 
u' 53796.928577 0.000054 
u' 53796.948242 0.000049 
u' 53796.967899 0.000052 
u' 53796.987569 0.000051 
g' 53796.889267 0.000032 
g' 53796.908905 0.000048 
g' 53796.928580 0.000032 
g' 53796.948235 0.000031 
g' 53796.967903 0.000029 
g' 53796.987560 0.000028 
r' 53796.889241 0.000043 
r' 53796.908891 0.000053 
r' 53796.928574 0.000043 
r' 53796.948235 0.000040 
r' 53796.967907 0.000044 
r' 53796.987561 0.000042 
u' 53797.007222 0.000044 
u' 53797.026895 0.000049 
u' 53797.046547 0.000045 
u' 53797.066211 0.000044 
u' 53797.085880 0.000047 
u' 53797.105558 0.000046 
u' 53797.125201 0.000046 
g' 53797.007225 0.000025 
g' 53797.026884 0.000033 
g' 53797.046544 0.000029 
g' 53797.066214 0.000026 
g' 53797.085874 0.000026 
g' 53797.105542 0.000024 
g' 53797.125196 0.000029 
r' 53797.007238 0.000033 
r' 53797.026892 0.000046 
r' 53797.046540 0.000034 
r' 53797.066217 0.000035 
r' 53797.085878 0.000039 
r' 53797.105550 0.000039 
r' 53797.125195 0.000042 
u' 53797.144863 0.000053 
u' 53797.203850 0.000063 
g' 53797.144871 0.000025 
g' 53797.164524 0.000034 
g' 53797.184188 0.000029 
g' 53797.203838 0.000025 
r' 53797.144863 0.000038 
r' 53797.164521 0.000045 
r' 53797.184192 0.000045 
r' 53797.203835 0.000040 
u' 53797.852663 0.000064 
u' 53797.872311 0.000063 
u' 53797.891989 0.000062 
u' 53797.911640 0.000050 
u' 53797.931301 0.000055 
u' 53797.950963 0.000057 
g' 53797.852658 0.000032 
g' 53797.872328 0.000036 
g' 53797.891975 0.000034 
g' 53797.911645 0.000033 
g' 53797.931302 0.000044 
g' 53797.950957 0.000048 
r' 53797.852663 0.000047 
r' 53797.872316 0.000047 
r' 53797.891967 0.000045 
r' 53797.911638 0.000041 
r' 53797.931293 0.000050 
r' 53797.950943 0.000064 
u' 53797.970608 0.000055 
u' 53797.990267 0.000066 
u' 53798.009956 0.000059 
u' 53798.029590 0.000056 
u' 53798.049269 0.000061 
u' 53798.068935 0.000066 
u' 53798.088583 0.000076 
g' 53797.970622 0.000044 
g' 53797.990271 0.000051 
g' 53798.009940 0.000048 
g' 53798.029598 0.000040 
g' 53798.049270 0.000047 
g' 53798.068923 0.000046 
g' 53798.088588 0.000046 
r' 53797.970614 0.000048 
r' 53797.990257 0.000063 
r' 53798.009945 0.000055 
r' 53798.029577 0.000048 
r' 53798.049266 0.000058 
r' 53798.068898 0.000056 
r' 53798.088582 0.000059 
u' 53798.108236 0.000076 
u' 53798.127892 0.000080 
u' 53798.147582 0.000075 
u' 53798.167218 0.000085 
g' 53798.108260 0.000053 
g' 53798.127890 0.000053 
g' 53798.147550 0.000059 
g' 53798.167230 0.000059 
r' 53798.108256 0.000070 
r' 53798.127861 0.000072 
r' 53798.147556 0.000072 
r' 53798.167227 0.000073 
u' 54832.959728 0.000181 
u' 54832.979324 0.000099 
g' 54832.959700 0.000048 
g' 54832.979363 0.000031 
r' 54832.959702 0.000072 
r' 54832.979373 0.000047 
u' 54833.962384 0.000126 
u' 54833.982126 0.000136 
u' 54834.001771 0.000108 
u' 54834.021427 0.000116 
u' 54834.041084 0.000117 
u' 54834.060785 0.000147 
g' 54833.962430 0.000047 
g' 54833.982084 0.000046 
g' 54834.001759 0.000041 
g' 54834.021394 0.000038 
g' 54834.041077 0.000040 
g' 54834.060731 0.000042 
r' 54833.962389 0.000079 
r' 54833.982105 0.000077 
r' 54834.001776 0.000080 
r' 54834.021414 0.000070 
r' 54834.041080 0.000076 
r' 54834.060778 0.000098 
u' 54834.080391 0.000088 
u' 54834.100050 0.000093 
u' 54834.119738 0.000096 
u' 54834.139388 0.000082 
u' 54834.159072 0.000100 
u' 54834.178695 0.000110 
g' 54834.080387 0.000031 
g' 54834.100060 0.000034 
g' 54834.119712 0.000034 
g' 54834.139382 0.000029 
g' 54834.159046 0.000038 
g' 54834.178710 0.000040 
r' 54834.080391 0.000065 
r' 54834.100069 0.000071 
r' 54834.119708 0.000074 
r' 54834.139382 0.000070 
r' 54834.159022 0.000074 
r' 54834.178686 0.000092 
u' 54834.198349 0.000078 
u' 54834.218028 0.000064 
u' 54834.237685 0.000065 
u' 54834.257350 0.000076 
u' 54834.276999 0.000065 
g' 54834.198347 0.000032 
g' 54834.218038 0.000027 
g' 54834.237685 0.000030 
g' 54834.257342 0.000030 
g' 54834.277004 0.000027 
r' 54834.198368 0.000063 
r' 54834.218038 0.000056 
r' 54834.237677 0.000052 
r' 54834.257352 0.000055 
r' 54834.276980 0.000051 
u' 54835.004512 0.000126 
u' 54835.024091 0.000116 
u' 54835.043742 0.000094 
u' 54835.063493 0.000093 
u' 54835.083124 0.000076 
u' 54835.102792 0.000085 
g' 54835.004473 0.000045 
g' 54835.024125 0.000035 
g' 54835.043793 0.000031 
g' 54835.063471 0.000027 
g' 54835.083123 0.000026 
g' 54835.102788 0.000032 
r' 54835.004482 0.000061 
r' 54835.024150 0.000058 
r' 54835.043807 0.000047 
r' 54835.063461 0.000039 
r' 54835.083109 0.000037 
r' 54835.102791 0.000041 
u' 54835.122447 0.000075 
g' 54835.122441 0.000022 
r' 54835.122433 0.000035 
u' 54835.142107 0.000075 
u' 54835.161755 0.000065 
u' 54835.181423 0.000082 
u' 54835.201098 0.000081 
g' 54835.142096 0.000027 
g' 54835.161768 0.000031 
g' 54835.181422 0.000032 
g' 54835.201089 0.000028 
r' 54835.142096 0.000041 
r' 54835.161770 0.000041 
r' 54835.181424 0.000049 
r' 54835.201076 0.000046 
u' 55959.000135 0.000108 
u' 55959.019811 0.000107 
u' 55959.039448 0.000098 
u' 55959.059108 0.000083 
u' 55959.078800 0.000094 
u' 55959.098450 0.000080 
g' 55959.000158 0.000049 
g' 55959.019811 0.000047 
g' 55959.039466 0.000041 
g' 55959.059135 0.000042 
g' 55959.078807 0.000049 
g' 55959.098462 0.000041 
r' 55959.000139 0.000064 
r' 55959.019798 0.000058 
r' 55959.039490 0.000056 
r' 55959.059113 0.000056 
r' 55959.078814 0.000064 
r' 55959.098461 0.000058 
u' 55961.005628 0.000216 
u' 55961.025241 0.000167 
u' 55961.044904 0.000344 
u' 55961.064566 0.000313 
u' 55961.084289 0.000242 
u' 55961.103806 0.000323 
u' 55961.123539 0.000351 
g' 55961.005577 0.000094 
g' 55961.025262 0.000076 
g' 55961.044902 0.000128 
g' 55961.064577 0.000124 
g' 55961.084275 0.000166 
g' 55961.103903 0.000107 
g' 55961.123565 0.000140 
r' 55961.005594 0.000122 
r' 55961.025332 0.000115 
r' 55961.044902 0.000193 
r' 55961.064610 0.000175 
r' 55961.084201 0.000208 
r' 55961.103874 0.000157 
r' 55961.123642 0.000219 
u' 56657.053951 0.000117 
u' 56657.073586 0.000108 
u' 56657.093340 0.000147 
u' 56657.113036 0.000244 
g' 56657.054017 0.000056 
g' 56657.073639 0.000057 
g' 56657.093299 0.000076 
g' 56657.113059 0.000132 
r' 56657.053966 0.000106 
r' 56657.073616 0.000119 
r' 56657.093321 0.000150 
u' 56657.172007 0.000153 
g' 56657.171953 0.000075 
r' 56657.171920 0.000187 
u' 56658.096033 0.000046 
u' 56658.292643 0.000074 
u' 56658.115709 0.000053 
u' 56658.135357 0.000041 
u' 56658.155002 0.000044 
u' 56658.174684 0.000066 
u' 56658.194336 0.000053 
u' 56658.214014 0.000050 
u' 56658.233663 0.000051 
u' 56658.253316 0.000054 
u' 56658.272993 0.000056 
g' 56658.096037 0.000032 
g' 56658.292646 0.000030 
g' 56658.115711 0.000028 
g' 56658.135364 0.000022 
g' 56658.155012 0.000024 
g' 56658.174675 0.000028 
g' 56658.194346 0.000025 
g' 56658.214007 0.000028 
g' 56658.233664 0.000026 
g' 56658.253335 0.000023 
g' 56658.272993 0.000026 
r' 56658.096016 0.000046 
r' 56658.292652 0.000043 
r' 56658.115713 0.000038 
r' 56658.135366 0.000032 
r' 56658.155009 0.000033 
r' 56658.174669 0.000037 
r' 56658.194351 0.000036 
r' 56658.214024 0.000039 
r' 56658.233649 0.000044 
r' 56658.253339 0.000044 
r' 56658.273003 0.000041 
u' 57037.126067 0.000068 
g' 57037.126069 0.000036 
i' 57037.126042 0.000094 
u' 57037.145701 0.000073 
u' 57037.165378 0.000059 
u' 57037.185050 0.000068 
g' 57037.145720 0.000039 
g' 57037.165379 0.000031 
g' 57037.185052 0.000040 
i' 57037.145709 0.000112 
i' 57037.165383 0.000089 
i' 57037.185075 0.000108 
u' 57038.089446 0.000056 
u' 57038.109123 0.000067 
u' 57038.128786 0.000067 
u' 57038.148449 0.000075 
u' 57038.168112 0.000055 
g' 57038.089464 0.000030 
g' 57038.109109 0.000041 
g' 57038.128795 0.000033 
g' 57038.148447 0.000029 
g' 57038.168110 0.000032 
r' 57038.089454 0.000044 
r' 57038.109104 0.000055 
r' 57038.128765 0.000049 
r' 57038.148453 0.000042 
r' 57038.168099 0.000041 
KG5 57802.775360 0.000118 
KG5 57804.800459 0.000125 
KG5 57804.820121 0.000127 
KG5 57806.569978 0.000165 
KG5 57806.825635 0.000138 
KG5 57808.811390 0.000116 
KG5 57808.831030 0.000107 
KG5 58101.941291 0.000097 
KG5 58101.960975 0.000133 
KG5 58102.786676 0.000165 
KG5 58156.658613 0.000124 
KG5 58158.723020 0.000107 
KG5 58158.742657 0.000110 
KG5 58158.762370 0.000107 
KG5 58159.824088 0.000115 
KG5 58825.869392 0.000091 
KG5 58825.889034 0.000080 
KG5 58825.908709 0.000087 
KG5 58825.928350 0.000089 
KG5 58825.948040 0.000088 
KG5 58865.781718 0.000199 
KG5 58865.801483 0.000200 
KG5 58865.821063 0.000205 
KG5 58865.840845 0.000173 
KG5 58865.860480 0.000206 
KG5 58865.880021 0.000216 
KG5 58865.899753 0.000220 
KG5 58865.919323 0.000188 
KG5 58865.939026 0.000221 
KG5 58866.686189 0.000143 
KG5 58866.804154 0.000142 
KG5 58866.823787 0.000143 
KG5 58867.767544 0.000113 
KG5 58867.787215 0.000127 
KG5 58867.806870 0.000108 
KG5 58873.764255 0.000084 
KG5 58873.783947 0.000088 
KG5 58880.645716 0.000137 
KG5 58880.665317 0.000104 
KG5 58882.808439 0.000107 
KG5 58882.828057 0.000102 
KG5 59204.938707 0.000082 
KG5 59204.958361 0.000102 
KG5 59223.931514 0.000103 
KG5 59223.951176 0.000339 
KG5 59246.600933 0.000157 
KG5 59260.855384 0.000100 
KG5 59282.679432 0.000176 
g' 59561.908838 0.000061 
g' 59561.928491 0.000080 
g' 59561.948155 0.000076 
g' 59605.674836 0.000094 
g' 59605.694476 0.000079 
g' 59612.654536 0.000101 
g' 59617.727141 0.000065 
g' 59617.766502 0.000068 
g' 59622.799739 0.000174 
g' 59622.819487 0.000255 
g' 59639.688827 0.000075 
g' 59640.809538 0.000087 
KG5 59957.709929 0.000104 
KG5 59957.945866 0.000115 
KG5 59958.850263 0.000092 
KG5 59958.948589 0.000126 
KG5 59976.781318 0.000096 
KG5 59983.603796 0.000186 
KG5 59983.623557 0.000173 
KG5 59983.780749 0.000143 
KG5 59984.763784 0.000164 
KG5 59984.783543 0.000257 
KG5 59984.803091 0.000148 
KG5 59985.766533 0.000102 
KG5 59985.786191 0.000112 
KG5 59997.700907 0.000158 
KG5 59997.720576 0.000120 
KG5 60266.844035 0.000145 
KG5 60267.925498 0.000073 
KG5 60268.928218 0.000117 
KG5 60346.727845 0.000070 
KG5 60347.730595 0.000056 
KG5 60347.750270 0.000063 
KG5 60347.769926 0.000057 
KG5 60354.592423 0.000085 
KG5 60354.612011 0.000081 
KG5 60354.631724 0.000077 
KG5 60368.591224 0.000103 
KG5 60380.623895 0.000078 
g_s 60376.062483 0.000020 
g_s 60376.082137 0.000025 
i_s 60376.062496 0.000063 
i_s 60376.082133 0.000050 
r_s 60376.062481 0.000031 
r_s 60376.082131 0.000038 
u_s 60376.062506 0.000055 
u_s 60376.082136 0.000053 
z_s 60376.062464 0.000161 
z_s 60376.082140 0.000085 

==> table4.dat <==
u' 57037.220079 0.000010 
u' 57037.254592 0.000008 
u' 57037.289104 0.000007 
g' 57037.220072 0.000006 
g' 57037.254589 0.000004 
g' 57037.289104 0.000003 
i' 57037.220074 0.000010 
i' 57037.254596 0.000011 
i' 57037.289114 0.000008 
u' 57038.186609 0.000007 
u' 57038.221143 0.000006 
u' 57038.255644 0.000007 
u' 57038.290168 0.000007 
g' 57038.186611 0.000003 
g' 57038.221133 0.000003 
g' 57038.255645 0.000003 
g' 57038.290162 0.000003 
r' 57038.186612 0.000005 
r' 57038.221131 0.000004 
r' 57038.255641 0.000005 
r' 57038.290158 0.000005 
u' 57039.153171 0.000006 
u' 57039.187686 0.000006 
u' 57039.222196 0.000007 
u' 57039.256713 0.000004 
u' 57039.291237 0.000006 
g' 57039.153164 0.000002 
g' 57039.187681 0.000003 
g' 57039.222197 0.000003 
g' 57039.256715 0.000002 
g' 57039.291239 0.000002 
r' 57039.153165 0.000004 
r' 57039.187682 0.000005 
r' 57039.222197 0.000004 
r' 57039.256712 0.000003 
r' 57039.291234 0.000004 
u' 57040.223253 0.000006 
u' 57040.257782 0.000005 
u' 57040.292295 0.000007 
g' 57040.223262 0.000002 
g' 57040.257784 0.000002 
g' 57040.292296 0.000003 
r' 57040.223256 0.000004 
r' 57040.257779 0.000003 
r' 57040.292292 0.000004 
KG5 57081.922914 0.000009 
KG5 57081.957412 0.000022 
u' 57166.047105 0.000007 
u' 57166.081612 0.000006 
u' 57166.116142 0.000006 
u' 57166.150668 0.000005 
u' 57166.185175 0.000007 
u' 57166.219715 0.000011 
g' 57166.047103 0.000003 
g' 57166.081619 0.000002 
g' 57166.116139 0.000002 
g' 57166.150664 0.000002 
g' 57166.185179 0.000003 
g' 57166.219704 0.000004 
r' 57166.047100 0.000004 
r' 57166.081615 0.000004 
r' 57166.116136 0.000003 
r' 57166.150661 0.000003 
r' 57166.185176 0.000005 
r' 57166.219694 0.000005 
u' 57196.113656 0.000005 
u' 57196.148177 0.000006 
u' 57196.182690 0.000006 
u' 57196.217214 0.000017 
g' 57196.113650 0.000002 
g' 57196.148176 0.000002 
g' 57196.182690 0.000002 
g' 57196.217209 0.000005 
r' 57196.113644 0.000003 
r' 57196.148178 0.000003 
r' 57196.182688 0.000004 
r' 57196.217199 0.000007 
KG5 57459.808665 0.000013 
KG5 57460.844232 0.000015 
KG5 57460.878740 0.000017 
KG5 57461.879822 0.000007 
KG5 57461.914356 0.000007 
KG5 57461.948856 0.000010 
KG5 57462.777339 0.000012 
KG5 57462.811874 0.000009 
g' 57606.171627 0.000002 
g' 57606.206148 0.000003 
g' 57606.240669 0.000006 
g' 57606.275192 0.000003 
g' 57606.309712 0.000003 
g' 57606.344231 0.000005 
g' 57606.378750 0.000003 
r' 57606.171636 0.000004 
r' 57606.206149 0.000004 
r' 57606.240689 0.000007 
r' 57606.275190 0.000004 
r' 57606.309709 0.000004 
r' 57606.344227 0.000005 
r' 57606.378742 0.000004 
g' 57607.172691 0.000004 
g' 57607.207218 0.000002 
g' 57607.241735 0.000003 
g' 57607.276261 0.000003 
g' 57607.310775 0.000003 
g' 57607.345301 0.000003 
r' 57607.172693 0.000005 
r' 57607.207226 0.000004 
r' 57607.241735 0.000005 
r' 57607.276260 0.000004 
r' 57607.310776 0.000005 
r' 57607.345291 0.000004 
g' 57608.173767 0.000003 
g' 57608.208286 0.000003 
g' 57608.242798 0.000003 
g' 57608.277326 0.000002 
g' 57608.346364 0.000003 
r' 57608.173763 0.000004 
r' 57608.208283 0.000004 
r' 57608.242803 0.000004 
r' 57608.277327 0.000003 
r' 57608.346369 0.000004 
KG5 57805.867365 0.000010 
KG5 58158.864485 0.000014 
KG5 58158.899004 0.000013 
KG5 58158.933532 0.000011 
KG5 58159.934592 0.000010 
KG5 58160.901146 0.000010 
KG5 58160.935649 0.000008 
KG5 58161.867698 0.000011 
KG5 58161.902207 0.000009 
KG5 58161.936725 0.000009 
g' 58639.963751 0.000001 
g' 58639.998271 0.000001 
g' 58640.032790 0.000001 
g' 58640.067306 0.000001 
u_s 58639.963750 0.000002 
u_s 58639.998271 0.000002 
u_s 58640.032791 0.000003 
u_s 58640.067304 0.000003 
r' 58639.963750 0.000002 
r' 58639.998271 0.000002 
r' 58640.032789 0.000002 
r' 58640.067305 0.000001 
u_s 58639.963748 0.000002 
u_s 58639.998271 0.000002 
u_s 58640.032789 0.000002 
u_s 58640.067303 0.000002 
u_s 58639.963747 0.000004 
u_s 58639.998269 0.000004 
u_s 58640.032787 0.000005 
u_s 58640.067305 0.000004 
KG5 58874.938477 0.000008 
KG5 58880.910372 0.000007 
KG5 58880.944881 0.000007 
KG5 58881.945928 0.000008 
KG5 58882.947019 0.000006 
KG5 58902.830294 0.000018 
KG5 58902.864810 0.000013 
KG5 58902.899312 0.000012 
KG5 59246.955880 0.000014 
g' 59376.335238 0.000003 
r' 59376.335237 0.000004 
g' 59400.188264 0.000002 
r' 59400.188262 0.000003 
g' 59612.897865 0.000008 
g' 59617.903207 0.000008 
g' 59617.937721 0.000006 
g' 59621.941987 0.000006 
g' 59640.893236 0.000007 
g' 59645.933105 0.000014 
g' 59814.250521 0.000002 
r' 59814.250516 0.000003 
KG5 59959.923119 0.000010 
KG5 59959.957634 0.000008 
KG5 59983.948728 0.000013 
KG5 60331.940536 0.000006 
KG5 60380.820235 0.000007 
g_s 60417.100310 0.000002 
i_s 60417.100304 0.000004 
r_s 60417.100310 0.000003 
u_s 60417.100310 0.000003 
z_s 60417.100307 0.000008 
